AstroSLAM: Autonomous Monocular Navigation in the Vicinity of a Celestial Small Body -- Theory and Experiments

We propose AstroSLAM, a standalone vision-based solution for autonomous online navigation around an unknown target small celestial body. AstroSLAM is predicated on the formulation of the SLAM problem as an incrementally growing factor graph, facilitated by the use of the GTSAM library and the iSAM2 engine. By combining sensor fusion with orbital motion priors, we achieve improved performance over a baseline SLAM solution. We incorporate orbital motion constraints into the factor graph by devising a novel relative dynamics factor, which links the relative pose of the spacecraft to the problem of predicting trajectories stemming from the motion of the spacecraft in the vicinity of the small body. We demonstrate the excellent performance of AstroSLAM using both real legacy mission imagery and trajectory data courtesy of NASA's Planetary Data System, as well as real in-lab imagery data generated on a 3 degree-of-freedom spacecraft simulator test-bed.

==> figures/reldyn_errors.tikz <==
\begin{tikzpicture}

\tikzset{cross/.style={cross out, draw=black, minimum size=2*(#1-\pgflinewidth), inner sep=0pt, outer sep=0pt},cross/.default={1pt}}

\def\axx{-0.7448}
\def\axy{0.6624}
\def\axz{0.0803}
\def\ayx{0.0298}
\def\ayy{0.1533}
\def\ayz{-0.9877}
\def\azx{-0.6666}
\def\azy{-0.7333}
\def\azz{-0.1340}
\def\asize{0.2in}


\def\apxx{-0.6400}
\def\apxy{0.7679}
\def\apxz{-0.0250}
\def\apyx{0.1471}
\def\apyy{0.0905}
\def\apyz{-0.9849}
\def\apzx{-0.7542}
\def\apzy{-0.6341}
\def\apzz{-0.1710}



\def\bxx{-0.9461}
\def\bxy{0.3197}
\def\bxz{-0.0512}
\def\byx{0.1752}
\def\byy{0.3725}
\def\byz{-0.9114}
\def\bzx{-0.2723}
\def\bzy{-0.8713}
\def\bzz{-0.4084}
\def\bsize{0.2in}



\def\bpxx{-0.8892}
\def\bpxy{0.4570}
\def\bpxz{0.0214}
\def\bpyx{0.1330}
\def\bpyy{0.3028}
\def\bpyz{-0.9438}
\def\bpzx{-0.4378}
\def\bpzy{-0.8364}
\def\bpzz{-0.3300}


\begin{axis}[ ticks=none, enlargelimits = upper, view/h=\Azimuth, view/v=\Elevation, unit vector ratio=1 1 1, unit rescale keep size=false,xmin=0, xmax=3in, ymin=0, ymax=3in,zmin=0, zmax=2in,hide axis];
\node[inner sep=0pt](asteroid) at (0.1in,-0.20in) {\includegraphics[width=3in]{../figures/dummy_asteroid.png}};
    		%({1.0*cos(x)*cos(y)}, {1.0*sin(x)*cos(y)}, {1.0*sin(y)}) ;
    		

\coordinate (Pzero) at (axis cs: {(1-0/3)*1in},{(0.4+0/3)*1in},{(1-cos(0*360/12))*1in});
\coordinate (Pa) at (axis cs: {(1-0.5/3)*1in},{(0.4+0.5/3)*1in},{(1-cos(0.5*360/12))*1in});
\coordinate (Pb) at (axis cs: {(1-1/3)*1in},{(0.4+1/3)*1in},{(1-cos(1.0*360/12))*1in});
\coordinate (Pc) at (axis cs: {(1-1.5/3)*1in},{(0.4+1.5/3)*1in},{(1-cos(1.5*360/12))*1in});
\coordinate (Pd) at (axis cs: {(1-2.5/3)*1in},{(0.4+2.5/3)*1in},{(1-cos(2.5*360/12))*1in});


	\addplot3[	draw = black, very thick, domain = 0:300, samples = 30, samples y=0,
	 postaction={decorate, 
	 	decoration={
			markings,
			mark=between positions 0.03 and 1 step 24pt with {\arrow{Stealth[length=5pt]}}}}]
	({(1-x/360)*1in},   {(0.4+x/360)*1in},  {(1-cos(x/4))*1in}) node[pos=0.7, sloped, below] {$\hat{x}$};
	%\draw[black, thin, postaction={decorate}] plot [smooth, tension=1.5] coordinates {(Pzero) (Pa) (Pb) (Pc) (Pd)};


\coordinate (Pbx) at (axis cs: {(1-1/3)*1in+(\axx*\asize)},{(0.4+1/3)*1in+(\axy*\asize)},{(1-cos(30))*1in+(\axz*\asize)} );
\coordinate (Pby) at (axis cs: {(1-1/3)*1in+(\ayx*\asize)},{(0.4+1/3)*1in+(\ayy*\asize)},{(1-cos(30))*1in+(\ayz*\asize)} );
\coordinate (Pbz) at (axis cs: {(1-1/3)*1in+(\azx*\asize)},{(0.4+1/3)*1in+(\azy*\asize)},{(1-cos(30))*1in+(\azz*\asize)} );

\coordinate (Pap) at  ( $(Pa) + (-0.05in, 0.00in, 0.05in)$ );

\coordinate (Papp) at  ( $(Pa) + (0.05in, 0.05in, -0.1in)$ );

\coordinate (Pbp) at  ( $(Pb) + (0.0in, -0.1in, 0.00in)$ );

\coordinate (Pbpp) at  ( $(Pb) + (0.0in, 0.1in, -0.1in)$ );

\coordinate (Pcpp) at  ( $(Pc) + (0.3in, 0.1in, 0.2in)$ );

\coordinate (Pcp) at  ( $(Pc) + (-0.2in, 0.15in, 0.0in)$ );



\coordinate (Pcx) at (axis cs: {(1-1.5/3)*1in+(\bxx*\asize)},{(0.4+1.5/3)*1in+(\bxy*\asize)},{(1-cos(45))*1in+(\bxz*\asize)} );
\coordinate (Pcy) at (axis cs: {(1-1.5/3)*1in+(\byx*\asize)},{(0.4+1.5/3)*1in+(\byy*\asize)},{(1-cos(45))*1in+(\byz*\asize)} );
\coordinate (Pcz) at (axis cs: {(1-1.5/3)*1in+(\bzx*\asize)},{(0.4+1.5/3)*1in+(\bzy*\asize)},{(1-cos(45))*1in+(\bzz*\asize)} );


\coordinate (Pbpx) at (axis cs: {(\apxx*\asize)},{(\apxy*\asize)},{(\apxz*\asize)} );
\coordinate (Pbpy) at (axis cs: {(\apyx*\asize)},{(\apyy*\asize)},{(\apyz*\asize)} );
\coordinate (Pbpz) at (axis cs: {(\apzx*\asize)},{(\apzy*\asize)},{(\apzz*\asize)} );

\coordinate (Pcpx) at (axis cs: {(\bpxx*\asize)},{(\bpxy*\asize)},{(\bpxz*\asize)} );
\coordinate (Pcpy) at (axis cs: {(\bpyx*\asize)},{(\bpyy*\asize)},{(\bpyz*\asize)} );
\coordinate (Pcpz) at (axis cs: {(\bpzx*\asize)},{(\bpzy*\asize)},{(\bpzz*\asize)} );

\draw[-latex,thin, blue] (0,0,0) -- (1.1in,0,0)  node[ below left] {$ $};
\draw[-latex,thin, blue] (0,0,0) -- (0,1.3in,0)  node[  right] {$ $};
\draw[-latex,thin, blue] (0,0,0) -- (0,0,0.8in)  node[ above left] {$ $};
%\draw[-latex,thin, magenta] (Pc) -- (Pcx)  node[ below left] {};
%\draw[-latex,thin, honey] (Pc) -- (Pcy)  node[ below left] {};
%\draw[-latex,thin, cyan] (Pc) -- (Pcz)  node[ below left] {};
%\draw[-latex,thin, magenta] (Pb) -- (Pbx)  node[ below left] {};
%\draw[-latex,thin, honey] (Pb) -- (Pby)  node[ below left] {};
%\draw[-latex,thin, cyan] (Pb) -- (Pbz)  node[ below left] {};
%\draw[-latex,thin, dashed, red] (Pcp) -- ( $(Pcp) + (Pcpx)$ )  node[ below left] {};
%\draw[-latex,thin, dashed, forestgreen] (Pcp) -- ($(Pcp) + (Pcpy)$)  node[ below left] {};
%\draw[-latex,thin, dashed, navyblue] (Pcp) -- ($(Pcp) + (Pcpz)$)  node[ below left] {};
%\draw[-latex,thin, dashed, red] (Pbp) -- ($(Pbp) + (Pbpx)$)  node[ below left] {};
%\draw[-latex,thin, dashed, forestgreen] (Pbp) -- ($(Pbp) + (Pbpy)$)  node[ below left] {};
%\draw[-latex,thin, dashed, navyblue] (Pbp) -- ($(Pbp) + (Pbpz)$)  node[ below left] {};


\node [above left] at (axis cs: 0.0in, 0in, 0.00in) {$\mathrm{A}$};
%\shade[ball color=black!10!white,overdraw=6pt] (Pa) circle (0.05in) node[ above left] {$\hat{\mathrm{S}}_{k-1}$};
\shade[ball color=black!10!white,overdraw=6pt] (Pb) circle (0.05in) node[below right] {$\hat{\mathrm{S}}(t)$};
%\shade[ball color=black!10!white,overdraw=6pt] (Pc) circle (0.05in) node[below right] {$\hat{\mathrm{S}}_{k+1}$};
%\addplot3[	draw = forestgreen, thick, domain = 120:189, samples = 30, samples y = 0,-latex]
%    		 ({(1-x/360)*1in + 0.1in},   {(0.4+x/360)*1in -0.1in},  {(1-cos(x/3.2))*1in - 0.15in});

\draw[dotted, thick, black] ($ 0.5*(Pb)  $) -- ($ (Pb) + 0.5*(Pb)  $) node[right] {Radial};

\draw[dotted, thick, black] ($ (Pa) + 0.2*(Pb)-0.2*(Pa)  $) -- ($ (Pb) + 0.8*(Pb)-0.8*(Pa)  $) node[right] {Along track};	

\draw[dotted, thick, black] ($ (Pb) + (0in, 0.1in, -0.3in)   $) -- ($ (Pb) + (0in, -0.1in, 0.3in)  $) node[right] {Cross track};
    		 
\end{axis}
\end{tikzpicture}

==> figures/reldyn_estimate.tikz <==
\begin{tikzpicture}

\tikzset{cross/.style={cross out, draw=black, minimum size=2*(#1-\pgflinewidth), inner sep=0pt, outer sep=0pt},cross/.default={1pt}}

\def\axx{-0.7448}
\def\axy{0.6624}
\def\axz{0.0803}
\def\ayx{0.0298}
\def\ayy{0.1533}
\def\ayz{-0.9877}
\def\azx{-0.6666}
\def\azy{-0.7333}
\def\azz{-0.1340}
\def\asize{0.2in}


\def\apxx{-0.6400}
\def\apxy{0.7679}
\def\apxz{-0.0250}
\def\apyx{0.1471}
\def\apyy{0.0905}
\def\apyz{-0.9849}
\def\apzx{-0.7542}
\def\apzy{-0.6341}
\def\apzz{-0.1710}



\def\bxx{-0.9461}
\def\bxy{0.3197}
\def\bxz{-0.0512}
\def\byx{0.1752}
\def\byy{0.3725}
\def\byz{-0.9114}
\def\bzx{-0.2723}
\def\bzy{-0.8713}
\def\bzz{-0.4084}
\def\bsize{0.2in}



\def\bpxx{-0.8892}
\def\bpxy{0.4570}
\def\bpxz{0.0214}
\def\bpyx{0.1330}
\def\bpyy{0.3028}
\def\bpyz{-0.9438}
\def\bpzx{-0.4378}
\def\bpzy{-0.8364}
\def\bpzz{-0.3300}


\begin{axis}[ ticks=none, enlargelimits = upper, view/h=\Azimuth, view/v=\Elevation, unit vector ratio=1 1 1, unit rescale keep size=false,xmin=0, xmax=3in, ymin=0, ymax=3in,zmin=0, zmax=2in,hide axis];
\node[inner sep=0pt](asteroid) at (0.1in,-0.20in) {\includegraphics[width=2.0in]{figures/dummy_asteroid.png}};
    		%({1.0*cos(x)*cos(y)}, {1.0*sin(x)*cos(y)}, {1.0*sin(y)}) ;
    		

\coordinate (Pzero) at (axis cs: {(1-0/3)*1in},{(0.4+0/3)*1in},{(1-cos(0*360/12))*1in});
\coordinate (Pa) at (axis cs: {(1-0.5/3)*1in},{(0.4+0.5/3)*1in},{(1-cos(0.5*360/12))*1in});
\coordinate (Pb) at (axis cs: {(1-1/3)*1in},{(0.4+1/3)*1in},{(1-cos(1.0*360/12))*1in});
\coordinate (Pc) at (axis cs: {(1-1.5/3)*1in},{(0.4+1.5/3)*1in},{(1-cos(1.5*360/12))*1in});
\coordinate (Pd) at (axis cs: {(1-2.5/3)*1in},{(0.4+2.5/3)*1in},{(1-cos(2.5*360/12))*1in});


	\addplot3[	draw = black, thin, domain = 0:300, samples = 30, samples y=0,
	 postaction={decorate, 
	 	decoration={
			markings,
			mark=between positions 0.03 and 1 step 24pt with {\arrow{Stealth[length=5pt]}}}}]
	({(1-x/360)*1in},   {(0.4+x/360)*1in},  {(1-cos(x/4))*1in});
	%\draw[black, thin, postaction={decorate}] plot [smooth, tension=1.5] coordinates {(Pzero) (Pa) (Pb) (Pc) (Pd)};


\coordinate (Pbx) at (axis cs: {(1-1/3)*1in+(\axx*\asize)},{(0.4+1/3)*1in+(\axy*\asize)},{(1-cos(30))*1in+(\axz*\asize)} );
\coordinate (Pby) at (axis cs: {(1-1/3)*1in+(\ayx*\asize)},{(0.4+1/3)*1in+(\ayy*\asize)},{(1-cos(30))*1in+(\ayz*\asize)} );
\coordinate (Pbz) at (axis cs: {(1-1/3)*1in+(\azx*\asize)},{(0.4+1/3)*1in+(\azy*\asize)},{(1-cos(30))*1in+(\azz*\asize)} );

\coordinate (Pap) at  ( $(Pa) + (-0.05in, 0.00in, 0.05in)$ );

\coordinate (Papp) at  ( $(Pa) + (0.05in, 0.05in, -0.1in)$ );

\coordinate (Pbp) at  ( $(Pb) + (0.0in, -0.1in, 0.00in)$ );

\coordinate (Pbpp) at  ( $(Pb) + (0.0in, 0.1in, -0.1in)$ );

\coordinate (Pcpp) at  ( $(Pc) + (0.3in, 0.1in, 0.2in)$ );

\coordinate (Pcp) at  ( $(Pc) + (-0.2in, 0.15in, 0.0in)$ );



\coordinate (Pcx) at (axis cs: {(1-1.5/3)*1in+(\bxx*\asize)},{(0.4+1.5/3)*1in+(\bxy*\asize)},{(1-cos(45))*1in+(\bxz*\asize)} );
\coordinate (Pcy) at (axis cs: {(1-1.5/3)*1in+(\byx*\asize)},{(0.4+1.5/3)*1in+(\byy*\asize)},{(1-cos(45))*1in+(\byz*\asize)} );
\coordinate (Pcz) at (axis cs: {(1-1.5/3)*1in+(\bzx*\asize)},{(0.4+1.5/3)*1in+(\bzy*\asize)},{(1-cos(45))*1in+(\bzz*\asize)} );


\coordinate (Pbpx) at (axis cs: {(\apxx*\asize)},{(\apxy*\asize)},{(\apxz*\asize)} );
\coordinate (Pbpy) at (axis cs: {(\apyx*\asize)},{(\apyy*\asize)},{(\apyz*\asize)} );
\coordinate (Pbpz) at (axis cs: {(\apzx*\asize)},{(\apzy*\asize)},{(\apzz*\asize)} );

\coordinate (Pcpx) at (axis cs: {(\bpxx*\asize)},{(\bpxy*\asize)},{(\bpxz*\asize)} );
\coordinate (Pcpy) at (axis cs: {(\bpyx*\asize)},{(\bpyy*\asize)},{(\bpyz*\asize)} );
\coordinate (Pcpz) at (axis cs: {(\bpzx*\asize)},{(\bpzy*\asize)},{(\bpzz*\asize)} );

\draw[-latex,thin, blue] (0,0,0) -- (1.1in,0,0)  node[ below left] {$ $};
\draw[-latex,thin, blue] (0,0,0) -- (0,1.2in,0)  node[  right] {$ $};
\draw[-latex,thin, blue] (0,0,0) -- (0,0,0.7in)  node[ above left] {$ $};
%\draw[-latex,thin, magenta] (Pc) -- (Pcx)  node[ below left] {};
%\draw[-latex,thin, honey] (Pc) -- (Pcy)  node[ below left] {};
%\draw[-latex,thin, cyan] (Pc) -- (Pcz)  node[ below left] {};
%\draw[-latex,thin, magenta] (Pb) -- (Pbx)  node[ below left] {};
%\draw[-latex,thin, honey] (Pb) -- (Pby)  node[ below left] {};
%\draw[-latex,thin, cyan] (Pb) -- (Pbz)  node[ below left] {};
%\draw[-latex,thin, dashed, red] (Pcp) -- ( $(Pcp) + (Pcpx)$ )  node[ below left] {};
%\draw[-latex,thin, dashed, forestgreen] (Pcp) -- ($(Pcp) + (Pcpy)$)  node[ below left] {};
%\draw[-latex,thin, dashed, navyblue] (Pcp) -- ($(Pcp) + (Pcpz)$)  node[ below left] {};
%\draw[-latex,thin, dashed, red] (Pbp) -- ($(Pbp) + (Pbpx)$)  node[ below left] {};
%\draw[-latex,thin, dashed, forestgreen] (Pbp) -- ($(Pbp) + (Pbpy)$)  node[ below left] {};
%\draw[-latex,thin, dashed, navyblue] (Pbp) -- ($(Pbp) + (Pbpz)$)  node[ below left] {};


\node [above left] at (axis cs: 0.0in, 0in, 0.00in) {$\mathrm{A}$};
\shade[ball color=black!10!white,overdraw=6pt] (Pa) circle [radius=0.05in] node[ above left] {$\hat{\mathrm{S}}_{k-1}$};
\shade[ball color=black!10!white,overdraw=6pt] (Pb) circle [radius=0.05in] node[below right] {$\hat{\mathrm{S}}_k$};
\shade[ball color=black!10!white,overdraw=6pt] (Pc) circle [radius=0.05in] node[below right] {$\hat{\mathrm{S}}_{k+1}$};
%\addplot3[	draw = forestgreen, thick, domain = 120:189, samples = 30, samples y = 0,-latex]
%    		 ({(1-x/360)*1in + 0.1in},   {(0.4+x/360)*1in -0.1in},  {(1-cos(x/3.2))*1in - 0.15in});

\begin{scope}[ultra thick, forestgreen,  decoration={
		markings,
		mark=between positions 0.3 and 0.9 step 24pt with {\arrow{Stealth[length=7pt]}}} 
	] 

\draw[overdraw=4pt,shorten >=4pt, shorten <=3pt, postaction={decorate}] ($(Pa) + (0.25in, -0.1in, -0.05in)$) to[out=335, in=185,looseness=0.7 ] (Papp);

\draw[overdraw=4pt,shorten >=4pt, shorten <=3pt, postaction={decorate}] (Pap) to[out=340, in=175,looseness=0.7 ] (Pbpp);

\draw[overdraw=4pt,shorten >=4pt, shorten <=3pt, postaction={decorate}] (Pbp) to[out=30, in=230,looseness=0.7 ] (Pcpp);

\draw[overdraw=4pt,shorten >=4pt, shorten <=3pt, postaction={decorate}] (Pcp) to[out=70, in=255,looseness=0.7 ] ($(Pd) + (0.05in, -0.05in,0.05in)$);

\end{scope}

\draw[red, dashed, latex-latex, shorten >=4pt, shorten <=5pt] (Pap) -- (Papp);
\draw[red, dashed, latex-latex, shorten >=4pt, shorten <=5pt] (Pbp) -- (Pbpp);
\draw[red, dashed, latex-latex, shorten >=4pt, shorten <=5pt] (Pcp) -- (Pcpp);


\draw[ thick, forestgreen, fill=none, dashed, overdraw=4pt] (Pap) circle [radius=0.05in] node[above ] {$\tilde{\mathrm{S}}_{k-1}$};

\draw[ thick, forestgreen, fill=none, dashed, overdraw=4pt] (Pbp) circle [radius=0.05in] node[above ] {$\tilde{\mathrm{S}}_k$};

\draw[thick, forestgreen, fill=none, dashed,overdraw=4pt] (Pcp) circle [radius=0.05in] node[below] {$\tilde{\mathrm{S}}_{k+1}$};

\draw[ thick, forestgreen,  fill=red, overdraw=4pt] (Papp) circle [radius=0.03in] node[below right, text=red] {$\tilde{\mathrm{S}}_{k-1}^{\text{prop}}$};

\draw[ thick,forestgreen, fill=red, overdraw=4pt] (Pbpp) circle [radius=0.03in] node[below right, text=red] {$\tilde{\mathrm{S}}_k^{\text{prop}}$};
    		 
\draw[thick, forestgreen, fill=red,overdraw=4pt] (Pcpp) circle [radius=0.03in] node[above left, text=red] {$\tilde{\mathrm{S}}_{k+1}^{\text{prop}}$};
    		




    		 
\end{axis}
\end{tikzpicture}
